Long-term study of extreme giant pulses from PSR B0950+08 with AARTFAAC

We report on the detection of extreme giant pulses (GPs) from one of the oldest-known pulsars, the highly variable PSR B0950+08, with the Amsterdam-ASTRON Radio Transient Facility And Analysis Centre (AARTFAAC), a parallel transient detection instrument operating as a subsystem of the LOw Frequency ARray (LOFAR). During processing of our Northern Hemisphere survey for low-frequency radio transients, a sample of 275 pulses with fluences ranging from 42 to 177 kJy ms were detected in one-second snapshot images. The brightest pulses are an order of magnitude brighter than those previously reported at 42 and 74 MHz, on par with the levels observed in a previous long-term study at 103 MHz. Both their rate and fluence distribution differ between and within the various studies done to date. The GP rate is highly variable, from 0 to 30 per hour, with only two three-hour observations accounting for nearly half of the pulses detected in the 96 h surveyed. It does not vary significantly within a few-hour observation, but can vary strongly one from day to the next. The spectra appear strongly and variably structured, with emission sometimes confined to a single 195.3 kHz subband, and the pulse spectra changing on a timescale of order 10 min.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
